H-, He-like recombination spectra -- V: On the dependence of the simulated line intensities on the number of electronic levels of the atoms

This paper presents a study of the dependence of the simulated intensities of recombination lines from hydrogen and helium atoms on the number of $n\ell$-resolved principal quantum numbers included in the calculations. We simulate hydrogen and helium emitting astrophysical plasmas using the code Cloudy and show that, if not enough $n\ell$-resolved levels are included, recombination line intensities can be predicted with significant errors than can be more than 30\% for H~I IR lines and 10\% for He~I optical lines ($\sim$20\% for He~I IR recombination lines) at densities $\sim1\text{cm}^{-3}$, comparable to interstellar medium. This can have consequences in several spectroscopic studies where high accuracy is required, such as primordial helium abundance determination. Our results indicate that the minimum number of resolved levels included in the simulated hydrogen and helium ions of our spectral emission models should be adjusted to the specific lines to be predicted, as well as to the temperature and density conditions of the simulated plasma.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> hetable.dat <==
#wavelength#units #transition ; For each density: #n5 #n1 #diff% 
0 1 2 3 4 5 6 7 #log density
#singlet-singlet
      512.099\AA   1\,^1S - 6\,^1P_1     15   20   3.11    15   20   3.09    15   20   3.04    15   20   2.92    15   20   2.68    15   20   2.19    15   20   1.33    15   15   0.23   
      515.617\AA   1\,^1S - 5\,^1P_1     15   20   3.59    15   20   3.57    15   20   3.52    15   20   3.36    15   20   3.07    15   20   2.59    15   20   1.80    15   15   0.83   
      522.213\AA   1\,^1S - 4\,^1P_1     15   20   3.21    15   20   3.19    15   20   3.14    15   20   2.99    15   20   2.71    15   20   2.27    15   20   1.57    15   15   0.72   
      537.030\AA   1\,^1S - 3\,^1P_1     15   20   2.39    15   20   2.38    15   20   2.32    15   20   2.19    15   20   1.95    15   15   1.61    15   15   1.09    15   15   0.50   
      584.334\AA   1\,^1S - 2\,^1P_1     15   15   1.26    15   15   1.22    15   15   1.14    15   15   0.86    15   15   0.50    15   15   0.36    15   15   0.23    15   15   0.03   
      3447.59\AA   2\,^1S - 6\,^1P_1     15   20   3.12    15   20   3.12    15   20   3.08    15   20   2.96    15   20   2.72    15   20   2.22    15   20   1.35    15   15   0.24   
      3964.73\AA   2\,^1S - 4\,^1P_1     15   20   3.22    15   20   3.22    15   20   3.17    15   20   3.03    15   20   2.75    15   20   2.30    15   20   1.59    15   15   0.73   
      4143.76\AA   2\,^1P_1 - 6\,^1D_2   15   15   0.86    15   15   0.86    15   15   0.84    15   15   0.80    15   15   0.70    15   15   0.48    15   15   0.22    15   15   0.09   
      4168.97\AA   2\,^1P_1 - 6\,^1S     15   15   0.60    15   15   0.60    15   15   0.60    15   15   0.63    15   15   0.60    15   15   0.41    15   15   0.03    15   15   0.59   
      4387.93\AA   2\,^1P_1 - 5\,^1D_2   15   15   0.19    15   15   0.19    15   15   0.19    15   15   0.17    15   15   0.13    15   15   0.01    15   15   0.12    15   15   0.09   
      4437.55\AA   2\,^1P_1 - 5\,^1S     15   15   0.71    15   15   0.71    15   15   0.72    15   15   0.73    15   15   0.68    15   15   0.56    15   15   0.28    15   15   0.05   
      4921.93\AA   2\,^1P_1 - 4\,^1D_2   15   15   1.41    15   15   1.39    15   15   1.35    15   15   1.26    15   15   1.26    15   15   1.01    15   15   0.81    15   15   0.36   
      5015.68\AA   2\,^1S -  3\,^1P_1    15   20   2.40    15   20   2.40    15   20   2.36    15   20   2.23    15   20   1.99    15   20   1.64    15   15   1.11    15   15   0.51   
      5047.74\AA   2\,^1P_1 - 4\,^1S     15   15   0.20    15   15   0.19    15   15   0.20    15   15   0.23    15   15   0.23    15   15   0.19    15   15   0.05    15   15   0.12   
      6678.15\AA   2\,^1P_1 - 3\,^1D_2   15   25   7.42    15   25   7.33    15   25   7.10    15   25   6.51    15   25   5.55    15   25   4.51    15   20   3.06    15   20   1.14   
      7281.35\AA   2\,^1P_1 - 3\,^1S     15   15   0.62    15   15   0.60    15   15   0.57    15   15   0.48    15   15   0.36    15   15   0.28    15   15   0.24    15   15   0.18   
      9603.44\AA   3\,^1S - 6\,^1P_1     15   20   3.12    15   20   3.12    15   20   3.08    15   20   2.96    15   20   2.72    15   20   2.22    15   20   1.35    15   15   0.24   
      12790.5\AA   3\,^1D_2 - 5\,^1F_3   15   25   8.08    15   25   7.99    15   25   7.77    15   25   7.30    15   25   6.49    15   25   5.37    15   20   3.71    15   20   1.54   
      20581.3\AA   2\,^1S - 2\,^1P_1     15   15   1.25    15   15   1.22    15   15   1.13    15   15   0.85    15   15   0.49    15   15   0.35    15   15   0.22    15   15   0.03
#triplet-triplet
      2829.08\AA   2\,^3S -  6\,^3P      15   20   3.16    15   20   3.15    15   20   3.09    15   20   2.94    15   20   2.65    15   20   2.10    15   20   1.13    15   15   0.25  
      2945.10\AA   2\,^3S -  5\,^3P      15   20   3.99    15   20   3.99    15   20   3.93    15   20   3.75    15   20   3.41    15   20   2.88    15   20   2.03    15   15   0.85 
      3187.74\AA   2\,^3S -  4\,^3P      15   20   3.66    15   20   3.66    15   20   3.60    15   20   3.39    15   20   3.00    15   20   2.50    15   20   1.75    15   15   0.73 
      3819.62\AA   2\,^3P_J -  6\,^3D    15   15   0.14    15   15   0.14    15   15   0.12    15   15   0.06    15   15   0.06    15   15   0.25    15   15   0.45    15   15   0.52 
      3867.49\AA   2\,^3P_J -  6\,^3S    15   25   5.87    15   25   5.84    15   25   5.78    15   25   5.66    15   25   5.44    15   20   5.14    15   20   4.64    15   20   4.14 
      3888.64\AA   2\,^3S -  3\,^3P      15   20   2.94    15   20   2.94    15   20   2.88    15   20   2.65    15   20   2.20    15   20   1.78    15   20   1.23    15   15   0.50 
      4026.21\AA   2\,^3P_J -  5\,^3D    15   15   0.05    15   15   0.04    15   15   0.04    15   15   0.08    15   15   0.14    15   15   0.26    15   15   0.34    15   15   0.29 
      4120.84\AA   2\,^3P_J -  5\,^3S    15   20   1.86    15   20   1.84    15   20   1.78    15   20   1.59    15   20   1.27    15   15   1.02    15   15   0.67    15   15   0.25 
      4471.50\AA   2\,^3P_J -  4\,^3D    15   15   1.41    15   15   1.39    15   15   1.36    15   15   1.31    15   15   1.23    15   15   1.14    15   15   0.93    15   15   0.53 
      4713.17\AA   2\,^3P_J -  4\,^3S    15   15   1.01    15   15   0.99    15   15   0.95    15   15   0.83    15   15   0.62    15   15   0.49    15   15   0.32    15   15   0.13
      5875.66\AA   2\,^3P_J -  3\,^3D    15   25   7.15    15   25   7.05    15   25   6.83    15   25   6.26    15   25   5.28    15   25   4.30    15   20   2.97    15   20   1.25 
      7065.25\AA   2\,^3P_J -  3\,^3S    15   15   0.46    15   15   0.47    15   15   0.46    15   15   0.38    15   15   0.28    15   15   0.21    15   15   0.15    15   15   0.05  
      8361.73\AA   3\,^3S -  6\,^3P      15   20   3.15    15   20   3.15    15   20   3.09    15   20   2.10    15   20   2.65    15   20   2.94    15   20   1.12    15   15   0.26 
      9463.58\AA   3\,^3S -   5\,^3P     15   20   4.00    15   20   3.98    15   20   3.93    15   20   3.75    15   20   3.41    15   20   2.88    15   20   2.03    15   15   0.85 
      10830.2\AA   2\,^3S -   2\,^3P_J   15   15   0.38    15   15   0.35    15   15   0.27    15   15   0.09    15   15   0.03    15   15   0.02    15   15   0.01    15   15   0.01 
      10913.0\AA   3\,^3D -   6\,^3F     15   25   5.09    15   25   5.05    15   25   4.94    15   25   4.76    15   20   4.43    15   20   3.88    15   25   2.88    15   20   1.46 
      12527.5\AA   3\,^3S -   4\,^3P     15   20   3.67    15   20   3.66    15   20   3.60    15   20   3.39    15   20   2.99    15   20   2.50    15   20   1.75    15   15   0.73 
      12784.9\AA   3\,^3D -   5\,^3F     15   25   8.07    15   25   7.98    15   25   7.78    15   25   7.38    15   25   6.67    15   25   5.63    15   20   4.01    15   20   1.86 
      12846.0\AA   3\,^3P -   5\,^3S     15   20   1.86    15   20   1.84    15   20   1.78    15   20   1.59    15   20   1.27    15   15   1.02    15   15   0.67    15   15   0.25 
      12984.9\AA   3\,^3D -   5\,^3P     15   20   3.99    15   20   3.99    15   20   3.93    15   20   3.75    15   20   3.41    15   20   2.88    15   20   2.02    15   15   0.85 
      18685.4\AA   3\,^3D -   4\,^3F     20   35   16.32   20   35   16.12   20   35   15.66   20   35   14.70   20   30   13.10   20   25   10.72   20   25   7.17    20   20   2.84  
      19543.1\AA   3\,^3D -   4\,^3P     15   20   3.67    15   20   3.66    15   20   3.60    15   20   3.40    15   20   3.00    15   20   2.50    15   20   1.75    15   15   0.74 
      21120.2\AA   3\,^3P -   4\,^3S     15   15   1.00    15   15   1.00    15   15   0.94    15   15   0.83    15   15   0.62    15   15   0.49    15   15   0.32    15   15   0.13
#singlet-triplet
      591.409\AA   1\,^1S -  2\,^3P_0    15   15   0.38    15   15   0.35    15   15   0.30    15   15   0.20    15   15   0.10    15   15   0.07    15   15   0.05    15   15   0.03 
      625.563\AA   1\,^1S -  2\,^3S      15   15   0.12    15   15   0.16    15   15   0.14    15   15   0.16    15   15   0.13    15   15   0.11    15   15   0.07    15   15   0.02 
      8863.66\AA   2\,^3S -  2\,^1P_1    15   15   1.25    15   15   1.22    15   15   1.13    15   15   0.85    15   15   0.49    15   15   0.35    15   15   0.22    15   15   0.03 
# Convergence table corresponding to He I lines; paper:  Guzman, F. Chatzikos, M.   Ferland, F MNRAS.

  

==> htable.dat <==
#wavelength#units #transition ; For each density: #n5 #n1 #diff% 
0 1 2 3 4 5 6 7 #log density
   1215.67\AA     1\,^2S - 2\,^2P    15   15   0.9     15   15   0.88    15   15   0.82    15   15   0.63    15   15   0.21   15   15   0.01    15   15   0.02    15   15   0.02 
   3797.90\AA     2\,^2S - n=  10    15   15   1.81    15   15   1.80    15   15   1.74    15   15   1.62    15   15   1.43   15   15   1.07    15   15   0.26    15   15   0.60 
   3835.38\AA     2\,^2S - n=  9     15   15   1.84    15   15   1.82    15   15   1.77    15   15   1.65    15   15   1.45   15   15   1.11    15   15   0.44    15   15   0.24 
   3889.05\AA     2\,^2S - n=  8     15   15   1.82    15   15   1.81    15   15   1.76    15   15   1.64    15   15   1.43   15   15   1.11    15   15   0.51    15   15   0.04 
   3970.07\AA     2\,^2S - n=  7     15   15   1.78    15   15   1.75    15   15   1.70    15   15   1.59    15   15   1.39   15   15   1.06    15   15   0.52    15   15   0.05 
   4101.73\AA     2\,^2S - n=  6     15   15   1.64    15   15   1.63    15   15   1.57    15   15   1.47    15   15   1.28   15   15   0.97    15   15   0.48    15   15   0.08 
   4340.46\AA     2\,^2S - n=  5     15   15   1.32    15   15   1.31    15   15   1.27    15   15   1.18    15   15   1.03   15   15   0.78    15   15   0.39    15   15   0.08 
   4861.32\AA     2\,^2S - n=  4     15   15   0.46    15   15   0.45    15   15   0.45    15   15   0.41    15   15   0.47   15   15   0.30    15   15   0.15    15   15   0.03 
   6562.80\AA     2\,^2S - n=  3     15   20   2.75    15   20   2.71    15   20   2.59    15   20   2.38    15   20   2.02   15   20   1.44    15   15   0.68    15   15   0.13 
   9014.91\AA     n=  3 - n=  10     15   15   0.10    15   15   0.11    15   15   0.11    15   15   0.11    15   15   0.10   15   15   0.02    15   15   0.44    15   15   0.75 
   9229.02\AA     n=  3 - n=  9      15   15   0.16    15   15   0.15    15   15   0.1     15   15   0.13    15   15   0.10   15   15   0.06    15   15   0.24    15   15   0.71 
   9545.97\AA     n=  3 - n=  8      15   15   0.51    15   15   0.50    15   15   0.48    15   15   0.44    15   15   0.37   15   15   0.23    15   15   0.19    15   15   0.23 
   1.00494\mu m   n=  3 - n=  7      15   15   1.05    15   15   1.03    15   15   0.98    15   15   0.91    15   15   0.77   15   15   0.50    15   15   0.26    15   15   0.16 
   1.09381\mu m   n=  3 - n=  6      15   20   1.99    15   20   1.96    15   20   1.88    15   20   1.74    15   20   1.48   15   15   1.00    15   15   0.48    15   15   0.16 
   1.28181\mu m   n=  3 - n=  5      15   20   4.06    15   20   3.93    15   20   3.89    15   20   3.53    15   20   3.00   15   20   2.09    15   15   0.99    15   15   0.24 
   1.73621\mu m   n=  4 - n=  10     15   20   3.23    15   20   3.17    15   20   3.0     15   20   2.82    15   20   2.41   15   20   1.80    15   20   1.04    15   15   0.93 
   1.81741\mu m   n=  4 - n=  9      15   20   3.87    15   20   3.81    15   20   3.66    15   20   3.39    15   20   2.89   15   20   2.06    15   20   1.25    15   15   0.62 
   1.87510\mu m   n=  3 - n=  4      15   30   10.30   15   30   10.15   15   30   9.7     15   30   8.95    15   25   7.61   15   25   5.46    15   20   2.62    15   15   0.51 
   1.94456\mu m   n=  4 - n=  8      15   25   4.79    15   25   4.71    15   25   4.53    15   20   4.19    15   20   3.57   15   20   2.51    15   20   1.31    15   15   0.48 
   2.16553\mu m   n=  4 - n=  7      15   25   6.33    15   25   6.23    15   25   5.98    15   25   5.53    15   25   4.70   15   20   3.30    15   20   1.61    15   15   0.45 
   2.62515\mu m   n=  4 - n=  6      15   30   9.40    15   30   9.24    15   30   8.86    15   25   8.16    15   25   6.92   15   20   4.89    15   20   2.34    15   15   0.53 
   3.03837\mu m   n=  5 - n=  10     15   25   7.71    15   25   7.58    15   25   7.28    15   25   6.73    15   25   5.72   15   20   4.14    15   20   2.53    15   20   1.13 
   3.29609\mu m   n=  5 - n=  9      15   25   9.03    15   25   8.88    15   25   8.53    15   25   7.87    15   25   6.69   15   20   4.76    15   20   2.56    15   15   0.85 
   3.73954\mu m   n=  5 - n=  8      20   30   11.10   20   30   10.91   20   30   10.46   20   30   9.64    20   25   8.69   15   25   5.78    15   20   2.89    15   15   0.77 
   4.05115\mu m   n=  4 - n=  5      20   35   17.16   20   35   16.92   20   35   16.22   20   35   14.89   20   30   12.65  20   25   9.14    15   20   4.39    15   15   0.83 
   4.65251\mu m   n=  5 - n=  7      20   35   14.92   20   35   14.65   20   30   14.01   20   30   12.87   20   30   10.89  20   25   7.74    15   20   3.76    15   15   0.83 
   5.12726\mu m   n=  6 - n=  10     20   30   13.89   20   30   13.39   20   30   13.17   20   30   11.60   20   25   9.82   20   25   7.05    15   20   3.92    15   20   1.36 
   5.90660\mu m   n=  6 - n=  9      20   35   15.93   20   35   15.65   20   35   14.97   20   30   13.74   20   30   11.62  20   25   8.29    15   20   4.26    15   20   1.13 
   7.45782\mu m   n=  5 - n=  6      20   40   23.20   20   40   22.89   20   40   21.95   20   35   20.12   20   30   17.11  20   25   12.44   20   20   6.00    15   20   1.11 
   7.50045\mu m   n=  6 - n=  8      20   35   20.22   20   35   19.83   20   35   18.94   20   35   17.34   20   30   14.66  20   25   10.50   15   20   5.17    15   20   1.13 
   8.75768\mu m   n=  7 - n=  10     20   35   20.53   20   35   20.12   20   35   19.21   20   35   17.57   20   30   14.83  20   25   10.66   15   20   5.66    15   20   1.63 
   11.3056\mu m   n=  7 - n=  9      20   40   25.06   20   40   24.56   20   40   23.42   20   35   21.39   20   30   18.08  20   25   13.06   20   20   6.58    15   20   1.46 
   12.3685\mu m   n=  6 - n=  7      25   45   28.31   25   45   27.98   25   45   26.85   25   40   24.61   25   35   20.94  20   25   15.35   20   20   7.46    15   20   1.35 
   16.2047\mu m   n=  8 - n=  10     25   45   29.22   25   45   28.61   25   40   27.26   25   40   24.85   25   35   21.01  20   25   15.31   20   20   7.99    15   20   1.98 
   19.0567\mu m   n=  7 - n=  8      25   50   32.43   25   50   32.14   25   45   30.90   25   40   28.32   25   35   24.16  20   25   17.86   20   20   8.81    15   20   1.60 
   27.7958\mu m   n=  8 - n=  9      25   50   35.60   25   50   35.41   25   50   34.13   25   40   31.32   25   35   26.80  25   30   20.01   20   20   10.13   15   20   1.92 

# Convergence table corresponding to H I lines paper  Guzman, F. Chatzikos, M. & Ferland, F MNRAS.


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
